Simulation-based Evaluation of a Synchronous Transaction Model for Time-Sensitive Software-Defined Networks

Real-time networks based on Ethernet require robust quality-of-service for time-critical traffic. The Time-Sensitive Networking (TSN) collection of standards enables this in real-time environments like vehicle on-board networks. Runtime reconfigurations in TSN must respect the deadlines of real-time traffic. Software-Defined Networking (SDN) moves the control plane of network devices to the SDN controller, making these networks programmable. This allows reconfigurations from a central point in the network. In this work, we present a transactional model for network reconfigurations that are synchronously executed in all network devices. We evaluate its performance in a case study against nontransactional reconfigurations and show that synchronous transactions enable consistency for reconfigurations in TSN without increased latencies for real-time frames.

==> data/NonTransactionalAndNonTimesynchronous/latency_realtimeflow1_node1_to_node3.csv <==
0.102383643076,0.000373349999999999
0.1033833331,0.000373349999999999
0.104383183475,0.000373349999999999
0.105383230576,0.000373349999999999
0.106383400657,0.000373349999999999
0.107383582984,0.000373349999999999
0.108383272885,0.000373349999999999
0.10938311001,0.000373349999999999
0.110383150346,0.000373349999999999
0.111383548151,0.000373349999999999
0.112383183059,0.000373349999999999
0.113383365644,0.000373349999999999
0.114383560346,0.000373349999999999
0.115383250001,0.000373349999999999
0.116383462686,0.000373349999999999
0.117383540019,0.000373349999999999
0.118383124939,0.000373349999999999
0.119383497202,0.000373349999999999
0.120383377312,0.000373349999999999
0.121383429767,0.000373349999999999
0.122383562465,0.000373349999999999
0.123383160004,0.000373349999999999
0.124383557149,0.000373349999999999
0.125383209556,0.000373349999999999
0.126383329879,0.000373349999999999
0.127383407596,0.000373349999999999
0.128383430201,0.000373349999999999
0.129383624903,0.000373349999999999
0.130383555143,0.000373349999999999
0.131383270532,0.000373349999999999
0.132383502617,0.000373349999999999
0.133383138135,0.000373349999999999
0.134383543492,0.000373349999999999
0.135383505742,0.000373349999999999
0.136383203013,0.000373349999999999
0.137383275118,0.000373349999999999
0.138383310479,0.000373349999999999
0.139383223104,0.000373349999999999
0.140383548594,0.000373349999999999
0.141383203844,0.000373349999999999
0.142383283592,0.000373349999999999
0.143383658192,0.000373349999999999
0.144383276196,0.000373349999999999
0.145383343443,0.000373349999999999
0.146383466318,0.000373349999999999
0.147383545814,0.000373349999999999
0.148383415694,0.000373349999999999
0.149383113575,0.000373349999999999
0.15038324819,0.000373349999999999
0.151383425675,0.000373349999999999
0.152383603032,0.000373349999999999
0.153383128182,0.000373349999999999
0.154383546176,0.000373349999999999
0.155383133921,0.000373349999999999
0.156383306804,0.000373349999999999
0.157383517066,0.000373349999999999
0.158383512556,0.000373349999999999
0.159383637931,0.000373349999999999
0.160383240576,0.000373349999999999
0.161383668249,0.000373349999999999
0.162383388153,0.000373349999999999
0.163383428121,0.000373349999999999
0.164383548105,0.000373349999999999
0.165383668089,0.000373349999999999
0.166383307741,0.000373349999999999
0.167383642642,0.000373349999999999
0.168383244815,0.000373349999999999
0.169383221801,0.000373349999999999
0.170383549066,0.000373349999999999
0.171383371429,0.000373349999999999
0.172383501559,0.000373349999999999
0.173383404418,0.000373349999999999
0.174383504543,0.000373349999999999
0.175383216638,0.000373349999999999
0.176383451904,0.000373349999999999
0.177383552279,0.000373349999999999
0.178383289964,0.000373349999999999
0.179383452464,0.000373349999999999
0.180383615339,0.000373349999999999
0.181383335243,0.000373349999999999
0.182383535243,0.000373349999999999
0.183383415179,0.000373349999999999
0.184383455147,0.000373349999999999
0.185383175051,0.000373349999999999
0.186383215019,0.000373349999999999
0.187383494909,0.000373349999999999
0.188383122422,0.000373349999999999
0.189383642099,0.000373349999999999
0.190383564316,0.000373349999999999
0.191383462271,0.000373349999999999
0.19238332959,0.000373349999999999
0.193383424576,0.000373349999999999
0.194383359046,0.000373349999999999
0.19538324426,0.000373349999999999
0.196383554411,0.000373349999999999
0.197383637146,0.000373349999999999
0.198383664247,0.000373349999999999
0.199383654592,0.000373349999999999
0.200383202089,0.000373349999999999
0.201383242057,0.000373349999999999
0.203382666327,0.001372894696999999
0.204379706432,0.001369692414999999
0.205379963092,0.001370038989
0.20638002643,0.001370099852999999
0.207379949755,0.001370101082999999
0.208380095522,0.001370201487999999
0.209380032983,0.001369736025999999
0.210379861333,0.001369684439999999
0.211380027927,0.001370051113999999
0.212379849577,0.001370073083999999
0.213379814576,0.001369703435999999
0.214379972024,0.001370203687999999
0.215379974529,0.00136985405
0.216379764517,0.001369488653999999
0.217379845334,0.001369777127999999
0.218379944445,0.001369856370999999
0.21937978362,0.001369847822999999
0.220379791919,0.001369663612999999
0.221379626069,0.001369785668
0.222379676846,0.001369761694999999
0.223379716798,0.001369831278999999
0.224379996702,0.001370023932999999
0.22537995667,0.001369760882999999
0.226380001656,0.001370093173999999
0.227379604211,0.001369558604
0.228379642545,0.001369657076999999
0.229379779165,0.001369546436999999
0.230379812468,0.001369516864999999
0.231380071553,0.001369835965999999
0.23237974406,0.001369968174999999
0.233379629072,0.00136947591
0.234380023117,0.001369917104
0.235379678993,0.001369663381999999
0.23637959648,0.001369708883999999
0.237379670585,0.001369400339999999
0.238379561394,0.001369456532999999
0.239379768034,0.001369705303999999
0.240379771302,0.001369713205999999
0.241379972902,0.001370042210999999
0.242379943695,0.001370048515999999
0.243379670407,0.001369780109999999
0.244379767083,0.001369869665
0.245379670433,0.001369802522999999
0.246379753744,0.001369865345999999
0.247380067889,0.001370029615999999
0.248379912895,0.001369736996999999
0.249379756227,0.001369590722
0.25037974872,0.001369951006999999
0.251380057825,0.001369852325999999
0.252379788689,0.001369790241999999
0.253380024519,0.001369703545999999
0.254379565384,0.001369562226999999
0.255380004504,0.001370184132999999
0.256380105348,0.001370332494999999
0.257379912873,0.001369787492999999
0.258379914548,0.001369836439999999
0.259379853743,0.001369957936999999
0.260379752887,0.001369534681999999
0.261379948716,0.001369980570999999
0.262379978741,0.001370021111999999
0.263379799554,0.001369981826999999
0.264379764528,0.00136967441
0.265379782053,0.001369991614999999
0.266379753723,0.001369985929999999
0.267380049526,0.001370076722999999
0.268379740351,0.001369963071999999
0.269379735326,0.001369722780999999
0.270380022851,0.001369990437999999
0.271379862851,0.001369742812999999
0.272380022851,0.001370122723999999
0.273379622851,0.001369369684999999
0.274379869563,0.001369693813999999
0.275379759555,0.001369569325999999
0.276380042855,0.00136980714
0.277379957833,0.001369707391999999
0.278379683686,0.001369763317
0.279379829507,0.001369839274
0.280379647857,0.001369840288999999
0.281379811211,0.001369718241999999
0.282379672861,0.001369897588999999
0.283379996219,0.001369831294999999
0.284380024569,0.001369906794
0.285379676219,0.001369568467999999
0.286379740394,0.001369562407
0.287379658728,0.001369865720999999
0.288380082118,0.001370101860999999
0.289379728727,0.001369665611
0.290379704532,0.001369441540999999
0.291379984521,0.001370094017
0.292379668646,0.001369738296999999
0.293379654489,0.001369456498999999
0.294380060338,0.001370142681999999
0.295379890304,0.001369797397999999
0.296379844453,0.001369951626999999
0.297379773604,0.001369760793999999
0.298379842779,0.001369710108999999
0.299380084457,0.001370004331999999
0.300379615282,0.00136950781
0.301379690254,0.001369567563999999
0.3023799761,0.001369973958
0.303379723603,0.001369811618999999
0.305256319403,0.002246349681999999
0.306256658558,0.002246446198
0.307256683526,0.002246456685999999
0.308256276054,0.002246484638
0.309256586839,0.002246467902
0.310256411869,0.002246285190999999
0.311256596066,0.002246436896999999
0.31225626357,0.002246232172
0.313256489389,0.002246450746
0.314256386065,0.002246364802999999
0.315256453564,0.002246356926999999
0.316256521063,0.002246391562999999
0.317256511913,0.002246551976999999
0.318256762738,0.002246602926999999
0.319256277731,0.002246090941999999
0.320256560219,0.002246476084999999
0.321256681036,0.002246471526999999
0.322256626011,0.002246493674999999
0.323256213526,0.002246041221999999
0.324256328496,0.002246436287999999
0.325256198471,0.002246266294999999
0.32625627761,0.002246065543999999
0.32725653091,0.002246291250999999
0.328256724191,0.002246685091999999
0.329256348396,0.002246079663
0.330256221721,0.002245920744999999
0.331256482486,0.002246173520999999
0.33225649917,0.002246372628
0.33325647581,0.002246359414999999
0.33425675412,0.00224698041
0.335256569106,0.002246509867999999
0.336256511595,0.002246357370999999
0.337256529042,0.002246759679999999
0.338256354042,0.002246304664
0.339256655596,0.002246886313999999
0.340256455596,0.002246486313999999
0.341256660556,0.002246491273999999
0.342256652999,0.002246603780999999
0.343256213047,0.002246283892999999
0.344256652919,0.002246844191999999
0.345256452919,0.002246321665999999
0.346256332903,0.002246199421999999
0.347256537863,0.002246506548999999
0.348256450322,0.002246404405
0.34925641029,0.002246466661999999
0.35025621029,0.002246263818999999
0.351256333584,0.002246107096999999
0.352256480207,0.002246613831999999
0.353256721002,0.002246654626999999
0.354256658463,0.002246632501999999
0.355256486813,0.002246618161999999
0.356256413449,0.002246597220999999
0.357256315083,0.002246218839
0.358256356713,0.002246140484999999
0.359256572498,0.002246556349999999
0.360256484957,0.002246268808999999
0.361256369969,0.002246513932999999
0.362256202444,0.002246306562999999
0.363256409084,0.002246325827999999
0.364256653984,0.002246795678
0.365256464809,0.002246499265999999
0.366256191521,0.002246223135
0.367256441461,0.002246593138999999
0.368256371449,0.002246403514999999
0.369256546438,0.002246256359
0.370256673911,0.002246498496
0.371256561411,0.002246623800999999
0.372256288929,0.002246374332999999
0.373256738048,0.002246896457999999
0.374256556382,0.002246597540999999
0.375256685533,0.002246553808999999
0.376256428895,0.002246327422999999
0.377256350545,0.002246384199999999
0.378256652185,0.002246672964999999
0.379256323034,0.002246373694
0.380256621314,0.002246849732999999
0.381256663765,0.002246534671999999
0.382256267113,0.002246180646999999
0.383256470393,0.002246438929
0.384256695323,0.002246798985999999
0.385256358678,0.002246210093999999
0.386256651088,0.002246674509999999
0.387256541897,0.002246527568999999
0.388256581849,0.002246424512
0.389256461833,0.002246271880999999
0.390256748461,0.002246833559
0.39125628018,0.002246080004
0.392256619252,0.002246589365999999
0.393256691679,0.002246376391999999
0.394256571663,0.002246493580999999
0.395256531631,0.002246413580999999
0.396256574939,0.002246656968999999
0.397256483277,0.002246365682
0.398256656587,0.002246616652999999
0.399256609901,0.002246499854999999
0.40025639576,0.002246203474999999
0.401256678175,0.002246508411999999
0.40225652985,0.002246542872999999
0.4032563957,0.002246375983999999
0.4042562765,0.002246199295
0.405256670545,0.002246695872999999
0.406256409756,0.002246377098999999
0.407256273931,0.002246133664999999
0.408256622147,0.002246601945
0.409256212205,0.002246152034999999
0.410256239714,0.00224645964
0.411256461361,0.002246561302999999
0.412256380561,0.002246440780999999
0.413256744726,0.002246629945999999
0.414256319736,0.002246110217999999
0.415256619765,0.002246500161
0.416256392262,0.002246510462999999
0.417256729803,0.002246550862999999
0.418256226447,0.002246108014999999
0.419256324772,0.002246396107999999
0.420256495631,0.002246571476999999
0.421256529796,0.002246641031
0.422256574786,0.002246758657999999
0.423256298066,0.002246087301
0.424256727244,0.002246958758999999
0.425256739759,0.002246588753999999
0.426256384699,0.002246171443999999
0.427256348006,0.0022464169
0.428256375475,0.002246289740999999
0.429256523777,0.002246240155999999
0.430256308771,0.002246190167999999
0.431256338796,0.002246304835999999
0.432256317943,0.002246491760999999
0.433256430418,0.002246596743
0.434256755455,0.002246914535
0.435256466259,0.002246242431999999
0.436256610403,0.002246526477999999
0.437256657928,0.002246621029
0.438256572906,0.002246693438
0.439256212076,0.002245997452999999
0.440256552911,0.002246390832999999
0.441256673728,0.002246724345
0.442256218738,0.002246014214999999
0.443256612877,0.002246701062999999
0.444256299567,0.002246292643
0.44525647873,0.002246444212999999
0.446256262046,0.002246107917
0.447256723672,0.002246887358999999
0.448256399537,0.002246106195999999
0.449256580378,0.002246599571999999
0.450256616171,0.002246707879
0.451256692011,0.00224637632
0.45225647454,0.002246244106999999
0.453256296236,0.002246496064999999
0.454256321236,0.002246335934
0.455256424562,0.002246561396999999
0.456256597064,0.002246818664999999
0.457256532911,0.002246654136999999
0.458256732094,0.002246635556999999
0.459256542082,0.002246603096999999
0.460256595432,0.002246734351999999
0.461256750438,0.002246524711999999
0.462256503743,0.002246590312
0.463256724576,0.002246698519999999
0.464256537908,0.002246306967999999
0.4652562862,0.002246102901
0.46625630785,0.002246264696999999
0.467256554562,0.002246664417999999
0.468256606237,0.002246758223999999
0.469256667062,0.002246663664999999
0.470256472034,0.002246515785999999
0.471256401185,0.002246534972999999
0.47225630199,0.002246525935999999
0.473256396126,0.002246082386999999
0.474256311976,0.002246408674999999
0.475256414497,0.002246559205999999
0.476256547816,0.002246550019999999
0.477256517016,0.002246297217999999
0.478256449515,0.002246617101999999
0.479256698662,0.002246841623999999
0.480256441149,0.002246596235999999
0.481256631137,0.002246600966
0.482256579462,0.002246339536999999
0.483256438641,0.002246413599999999
0.484256703588,0.002246801298999999
0.485256534421,0.002246379245
0.486256509385,0.002246624103999999
0.48725629357,0.002246506167999999
0.488256411896,0.002246519617999999
0.489256631864,0.002246727086
0.490256456894,0.002246219998999999
0.491256467685,0.002246335415999999
0.492256195203,0.002246210682
0.493256489378,0.002246197747999999
0.494256503521,0.002246662230999999
0.495256334354,0.002246180338999999
0.496256472652,0.002246701116999999
0.497256438467,0.002246649814999999
0.498256711737,0.002246463669
0.499256335942,0.00224631749


==> data/NonTransactionalAndNonTimesynchronous/latency_realtimeflow2_node2_to_node3.csv <==
0.202382363627,0.000372115833999999
0.204256346432,0.001246459104999999
0.205256603092,0.00124663365
0.20625666643,0.001246891906999999
0.207256589755,0.001246677856999999
0.208256735522,0.001246778509999999
0.209256672983,0.001246578721
0.210256501333,0.001246534232
0.211256667927,0.001246470435999999
0.212256489577,0.001246504780999999
0.213256454576,0.00124629503
0.214256612024,0.001246382737999999
0.215256614529,0.001246580766999999
0.216256404517,0.001246616141999999
0.217256485334,0.001246579077999999
0.218256584445,0.001246603563999999
0.21925642362,0.001246165613999999
0.220256431919,0.001246333667
0.221256266069,0.001246302574999999
0.222256316846,0.001246463728999999
0.223256356798,0.001246571057999999
0.224256636702,0.001246586212
0.22525659667,0.001246705811
0.226256641656,0.001246552783
0.227256244211,0.001246387865999999
0.228256282545,0.001246418955
0.229256419165,0.001246572583999999
0.230256452468,0.001246573396
0.231256711553,0.001246800362
0.23225638406,0.001246157978999999
0.233256269072,0.001246380756
0.234256663117,0.001246497675999999
0.235256318993,0.001246153301999999
0.23625623648,0.001246365433999999
0.237256310585,0.001246136639999999
0.238256201394,0.001246007704999999
0.239256408034,0.001246459368999999
0.240256411302,0.001246547771999999
0.241256612902,0.001246846881999999
0.242256583695,0.001246355539999999
0.243256310407,0.001246377502
0.244256407083,0.001246314559
0.245256310433,0.001246495887999999
0.246256393744,0.001246587084
0.247256707889,0.001246945986999999
0.248256552895,0.001246651528999999
0.249256396227,0.001246564872999999
0.25025638872,0.001246307816
0.251256697825,0.001246804420999999
0.252256428689,0.001246482446
0.253256664519,0.001246708807999999
0.254256205384,0.001246129608
0.255256644504,0.001246515760999999
0.256256745348,0.001246594507999999
0.257256552873,0.001246337202999999
0.258256554548,0.001246366535
0.259256493743,0.001246585713999999
0.260256392887,0.001246444649999999
0.261256588716,0.001246655379999999
0.262256618741,0.001246607687999999
0.263256439554,0.001246486389999999
0.264256404528,0.001246466137999999
0.265256422053,0.001246393826999999
0.266256393723,0.001246128451999999
0.267256689526,0.001246544270999999
0.268256380351,0.001246594694999999
0.269256375326,0.001246352364999999
0.270256662851,0.001246494817
0.271256502851,0.001246736911999999
0.272256662851,0.001246541578999999
0.273256262851,0.001246388941999999
0.274256509563,0.001246471056
0.275256399555,0.001246313438999999
0.276256682855,0.001246616495
0.277256597833,0.001246446739
0.278256323686,0.001246192977999999
0.279256469507,0.001246316574999999
0.280256287857,0.001246296924999999
0.281256451211,0.001246173083999999
0.282256312861,0.001246332458
0.283256636219,0.001246497981
0.284256664569,0.001246811311
0.285256316219,0.001246188530999999
0.286256380394,0.001246587800999999
0.287256298728,0.001246373824
0.288256722118,0.001246597164
0.289256368727,0.001246431397999999
0.290256344532,0.001246366867
0.291256624521,0.001246409810999999
0.292256308646,0.00124637392
0.293256294489,0.001246239826999999
0.294256700338,0.001246845675999999
0.295256530304,0.001246475722
0.296256484453,0.001246469394999999
0.297256413604,0.001246308965999999
0.298256482779,0.001246565390999999
0.299256724457,0.001246569243999999
0.300256255282,0.001246145582999999
0.301256330254,0.001246155852999999
0.3022566161,0.001246561714999999
0.303256363603,0.001246509217999999
0.304256349428,0.001246535074999999
0.304503069428,0.000493135009999999
0.305503039403,0.000492972157999999
0.306503378558,0.000493381828999999
0.307503403526,0.000493366333
0.308502996054,0.000492949392999999
0.309503306839,0.000493460053
0.310503131869,0.000492832436999999
0.311503316066,0.000493338861999999
0.31250298357,0.000493063498999999
0.313503209389,0.000493389568
0.314503106065,0.000492931303999999
0.315503173564,0.000493203421
0.316503241063,0.000493118312999999
0.317503231913,0.000492944308999999
0.318503482738,0.000493682958999999
0.319502997731,0.000492843273999999
0.320503280219,0.000493196152
0.321503401036,0.000493584205999999
0.322503346011,0.000493132167999999
0.323502933526,0.000493079404999999
0.324503048496,0.000492889458999999
0.325502918471,0.000493094406
0.32650299761,0.000492708257999999
0.32750325091,0.000493259035999999
0.328503444191,0.000493509575999999
0.329503068396,0.000492926058999999
0.330502941721,0.000492806890999999
0.331503202486,0.000493235024999999
0.33250321917,0.000492926738999999
0.33350319581,0.000492978128999999
0.33450347412,0.000493706298999999
0.335503289106,0.000493078934
0.336503231595,0.000493311288999999
0.337503249042,0.000493046634999999
0.338503074042,0.000493186372999999
0.339503375596,0.000493137946999999
0.340503175596,0.000493388286999999
0.341503380556,0.000493521014999999
0.342503372999,0.000493545967
0.343502933047,0.000492658973999999
0.344503372919,0.000493169109999999
0.345503172919,0.000493304081999999
0.346503052903,0.000493038993
0.347503257863,0.000493326843999999
0.348503170322,0.000493279334999999
0.34950313029,0.000493279334999999
0.35050293029,0.000492879414999999
0.351503053584,0.000493042486999999
0.352503200207,0.000492884455999999
0.353503441002,0.000493485218999999
0.354503378463,0.000493302743999999
0.355503206813,0.000493250605999999
0.356503133449,0.000492927431999999
0.357503035083,0.000492831718999999
0.358503076713,0.000492967984999999
0.359503292498,0.000493321144999999
0.360503204957,0.000493118249999999
0.361503089969,0.000493250870999999
0.362502922444,0.000492943114
0.363503129084,0.000492904648999999
0.364503373984,0.000493372284999999
0.365503184809,0.000493270359999999
0.366502911521,0.000492899708999999
0.367503161461,0.000493064533999999
0.368503091449,0.000493217503999999
0.369503266438,0.00049342538
0.370503393911,0.000493302912999999
0.371503281411,0.000493340162999999
0.372503008929,0.000492712347999999
0.373503458048,0.000493488579999999
0.374503276382,0.000493037317
0.375503405533,0.000493333712999999
0.376503148895,0.000493139949999999
0.377503070545,0.000492922007999999
0.378503372185,0.000493121436999999
0.379503043034,0.000493115005999999
0.380503341314,0.000493440561999999
0.381503383765,0.000493245447999999
0.382502987113,0.000493159017999999
0.383503190393,0.000493297595999999
0.384503415323,0.000493402203
0.385503078678,0.000493067829999999
0.386503371088,0.000493337635
0.387503261897,0.000493193082999999
0.388503301849,0.000493400403999999
0.389503181833,0.000493355887999999
0.390503468461,0.000493287182999999
0.39150300018,0.000492746034999999
0.392503339252,0.000493455211999999
0.393503411679,0.00049343053
0.394503291663,0.000493250656999999
0.395503251631,0.00049308328
0.396503294939,0.000493331949999999
0.397503203277,0.000493322674999999
0.398503376587,0.000493325645999999
0.399503329901,0.000493551564999999
0.40050311576,0.000492982483999999
0.401503398175,0.000493230045999999
0.40250324985,0.000492978741999999
0.4035031157,0.000493172437
0.4045029965,0.000492778027
0.405503390545,0.000493191953999999
0.406503129756,0.000493259131999999
0.407502993931,0.000492700487999999
0.408503342147,0.00049322882
0.409502932205,0.000493171594999999
0.410502959714,0.000492696958
0.411503181361,0.000493321188
0.412503100561,0.000493174917999999
0.413503464726,0.000493184274
0.414503039736,0.000492736932999999
0.415503339765,0.000493507156
0.416503112262,0.000492894751
0.417503449803,0.00049356751
0.418502946447,0.000492703869999999
0.419503044772,0.000493124668999999
0.420503215631,0.000493297926999999
0.421503249796,0.000493162010999999
0.422503294786,0.00049326426
0.423503018066,0.000492939549999999
0.424503447244,0.000493430977999999
0.425503459759,0.000493160617999999
0.426503104699,0.000492965681
0.427503068006,0.000493021858999999
0.428503095475,0.000493019583999999
0.429503243777,0.000493082643999999
0.430503028771,0.000492997758
0.431503058796,0.000493010288
0.432503037943,0.000492891690999999
0.433503150418,0.000493281413
0.434503475455,0.000493619074999999
0.435503186259,0.000493354878999999
0.436503330403,0.0004933639
0.437503377928,0.000493504295999999
0.438503292906,0.000493149676999999
0.439502932076,0.000492716741999999
0.440503272911,0.000493422302999999
0.441503393728,0.000493483516999999
0.442502938738,0.000493005794999999
0.443503332877,0.000493272588999999
0.444503019567,0.000493004541
0.44550319873,0.000493093611999999
0.446502982046,0.000493014303
0.447503443672,0.000493361214999999
0.448503119537,0.000492946731999999
0.449503300378,0.000493080471999999
0.450503336171,0.000493346253
0.451503412011,0.000493572342999999
0.45250319454,0.000493290169999999
0.453503016236,0.000492911945999999
0.454503041236,0.000492816751999999
0.455503144562,0.000493175063999999
0.456503317064,0.000493442453999999
0.457503252911,0.000492981023999999
0.458503452094,0.000493515424999999
0.459503262082,0.000493125102999999
0.460503315432,0.000493260713999999
0.461503470438,0.000493233134999999
0.462503223743,0.000493351653999999
0.463503444576,0.000493322936999999
0.464503257908,0.000493483861999999
0.4655030062,0.000493032233999999
0.46650302785,0.000493013803999999
0.467503274562,0.000493047700999999
0.468503326237,0.000493408859999999
0.469503387062,0.000493489692999999
0.470503192034,0.000493314924999999
0.471503121185,0.000492969385999999
0.47250302199,0.000492939950999999
0.473503116126,0.000492839514
0.474503031976,0.000492837750999999
0.475503134497,0.000493170384
0.476503267816,0.000493146383999999
0.477503237016,0.000493050625999999
0.478503169515,0.000493077886999999
0.479503418662,0.000493317058
0.480503161149,0.000493129178999999
0.481503351137,0.000493351549999999
0.482503299462,0.000493320134999999
0.483503158641,0.000493384055999999
0.484503423588,0.000493269575
0.485503254421,0.000493330395999999
0.486503229385,0.000493375497999999
0.48750301357,0.000492762141999999
0.488503131896,0.000492950479999999
0.489503351864,0.000493560411999999
0.490503176894,0.000493136022
0.491503187685,0.000493026619
0.492502915203,0.000492689307
0.493503209378,0.000493170731999999
0.494503223521,0.000493106901999999
0.495503054354,0.000493210339999999
0.496503192652,0.000493234179999999
0.497503158467,0.000493135165
0.498503431737,0.000493516075999999
0.499503055942,0.000492940231


==> data/NonTransactionalAndNonTimesynchronous/latency_realtimeflow3_node4_to_node3.csv <==
0.304379709428,0.002244810634999999
0.305379679403,0.002244843049999999
0.306380018558,0.002244730492
0.307380043526,0.002244851283999999
0.308379636054,0.002244687151999999
0.309379946839,0.002244597176999999
0.310379771869,0.002244544712999999
0.311379956066,0.002245089742
0.31237962357,0.002244390613999999
0.313379849389,0.002244909756999999
0.314379746065,0.002244842187999999
0.315379813564,0.002244897132999999
0.316379881063,0.002244846384
0.317379871913,0.002244767297999999
0.318380122738,0.002245145686999999
0.319379637731,0.00224449561
0.320379920219,0.002244740597999999
0.321380041036,0.002245057184
0.322379986011,0.002244916346999999
0.323379573526,0.002244510554999999
0.324379688496,0.002244489776
0.325379558471,0.002244585568999999
0.32637963761,0.002244472943999999
0.32737989091,0.002244651244
0.328380084191,0.002245007857999999
0.329379708396,0.002244622882999999
0.330379581721,0.002244234502
0.331379842486,0.002244866184999999
0.33237985917,0.002244873688999999
0.33337983581,0.002244593692999999
0.33438011412,0.002244875321999999
0.335379929106,0.002244606183999999
0.336379871595,0.002244572925999999
0.337379889042,0.002244816190999999
0.338379714042,0.002244621254999999
0.339380015596,0.002244933620999999
0.340379815596,0.002244890248999999
0.341380020556,0.002245148523999999
0.342380012999,0.002245185157
0.343379573047,0.002244325273999999
0.344380012919,0.002244697646999999
0.345379812919,0.002244913507999999
0.346379692903,0.002244674377999999
0.347379897863,0.002244783537999999
0.348379810322,0.002244685935999999
0.34937977029,0.002244920024999999
0.35037957029,0.002244415912999999
0.351379693584,0.002244818382999999
0.352379840207,0.00224502007
0.353380081002,0.002245190068999999
0.354380018463,0.002244990935999999
0.355379846813,0.002244619249999999
0.356379773449,0.002244475089999999
0.357379675083,0.002244480099999999
0.358379716713,0.002244481679999999
0.359379932498,0.002244621598999999
0.360379844957,0.002244921589999999
0.361379729969,0.002244831676999999
0.362379562444,0.002244723352
0.363379769084,0.002244673279999999
0.364380013984,0.002245103232999999
0.365379824809,0.002244566541999999
0.366379551521,0.002244479994
0.367379801461,0.002244958234999999
0.368379731449,0.002244702383
0.369379906438,0.002244996624
0.370380033911,0.002244961573
0.371379921411,0.002245055749999999
0.372379648929,0.002244675727999999
0.373380098048,0.002245068242999999
0.374379916382,0.002244684848999999
0.375380045533,0.002244974054999999
0.376379788895,0.002244668244999999
0.377379710545,0.002244369926999999
0.378380012185,0.002244686507999999
0.379379683034,0.002244586590999999
0.380379981314,0.002244672330999999
0.381380023765,0.002245104706
0.382379627113,0.002244507253999999
0.383379830393,0.002244842216999999
0.384380055323,0.002244969656999999
0.385379718678,0.002244617206
0.386380011088,0.002244821248
0.387379901897,0.002245087092999999
0.388379941849,0.002244811193999999
0.389379821833,0.00224483536
0.390380108461,0.002244871935999999
0.39137964018,0.002244846188999999
0.392379979252,0.002245098582999999
0.393380051679,0.002244988451999999
0.394379931663,0.002244818505
0.395379891631,0.002244766044999999
0.396379934939,0.002244985970999999
0.397379843277,0.002244811010999999
0.398380016587,0.002244910144999999
0.399379969901,0.002245091702999999
0.40037975576,0.002244824252999999
0.401380038175,0.002244902485999999
0.40237988985,0.00224454424
0.4033797557,0.002244635951999999
0.4043796365,0.002244689305999999
0.405380030545,0.002245135116999999
0.406379769756,0.002244804296999999
0.407379633931,0.002244727672
0.408379982147,0.002244911011999999
0.409379572205,0.002244605206999999
0.410379599714,0.002244640311999999
0.411379821361,0.002244498680999999
0.412379740561,0.002244756225
0.413380104726,0.002244920469999999
0.414379679736,0.002244615495999999
0.415379979765,0.002245110461
0.416379752262,0.002244882103999999
0.417380089803,0.002245110413999999
0.418379586447,0.002244287820999999
0.419379684772,0.002244427022
0.420379855631,0.002244896996
0.421379889796,0.00224456529
0.422379934786,0.002244939407999999
0.423379658066,0.002244730189
0.424380087244,0.002245065176999999
0.425380099759,0.002245056068
0.426379744699,0.002244537627999999
0.427379708006,0.002244794258999999
0.428379735475,0.002244869291999999
0.429379883777,0.002244695901999999
0.430379668771,0.002244303324
0.431379698796,0.002244848419999999
0.432379677943,0.002244741821999999
0.433379790418,0.002244971793999999
0.434380115455,0.002245097721999999
0.435379826259,0.002244624276999999
0.436379970403,0.002244859232999999
0.437380017928,0.002245066757999999
0.438379932906,0.002245065109999999
0.439379572076,0.002244324210999999
0.440379912911,0.002244652546
0.441380033728,0.002244847611999999
0.442379578738,0.002244428433999999
0.443379972877,0.002244689266999999
0.444379659567,0.002244653448
0.44537983873,0.002244945047
0.446379622046,0.002244721610999999
0.447380083672,0.002244738296
0.448379759537,0.002244806714999999
0.449379940378,0.002244854249999999
0.450379976171,0.002245164163999999
0.451380052011,0.002245170815999999
0.45237983454,0.002244960096999999
0.453379656236,0.002244506732999999
0.454379681236,0.002244384234999999
0.455379784562,0.002244501748999999
0.456379957064,0.002244699250999999
0.457379892911,0.002244983457999999
0.458380092094,0.002245072648999999
0.459379902082,0.002244859396999999
0.460379955432,0.002244857832999999
0.461380110438,0.002244913753999999
0.462379863743,0.002244751260999999
0.463380084576,0.002245225392999999
0.464379897908,0.002244722997
0.4653796462,0.002244649664999999
0.46637966785,0.002244869626999999
0.467379914562,0.002244580579999999
0.468379966237,0.002244949670999999
0.469380027062,0.002244897216999999
0.470379832034,0.002244994608999999
0.471379761185,0.002244707175999999
0.47237966199,0.002244656369
0.473379756126,0.002244813761
0.474379671976,0.002244593016999999
0.475379774497,0.002244822225999999
0.476379907816,0.002244686327999999
0.477379877016,0.002244819646999999
0.478379809515,0.002244732961999999
0.479380058662,0.002245117165999999
0.480379801149,0.002244702100999999
0.481379991137,0.002244862092999999
0.482379939462,0.002245022095999999
0.483379798641,0.002244547185999999
0.484380063588,0.002244977938999999
0.485379894421,0.002244718713999999
0.486379869385,0.002244811174999999
0.48737965357,0.002244636235999999
0.488379771896,0.002244893682999999
0.489379991864,0.002245076220999999
0.490379816894,0.002244899634999999
0.491379827685,0.002244615545
0.492379555203,0.002244482251
0.493379849378,0.002244853193999999
0.494379863521,0.002244907368999999
0.495379694354,0.002244778234
0.496379832652,0.002244956563999999
0.497379798467,0.002244882426999999
0.498380071737,0.002244795808999999
0.499379695942,0.002244774923999999


==> data/SoP_TransactionalAndTimesynchronous/latency_realtimeflow1_node1_to_node3.csv <==
0.144383485646,0.000373349999999999
0.145383605582,0.000373349999999999
0.14638356555,0.000373349999999999
0.14738336555,0.000373349999999999
0.148383645454,0.000373349999999999
0.14938312576,0.000373349999999999
0.150383190974,0.000373349999999999
0.151383200569,0.000373349999999999
0.152383412994,0.000373349999999999
0.153383465321,0.000373349999999999
0.154383665241,0.000373349999999999
0.155383385257,0.000373349999999999
0.156383585177,0.000373349999999999
0.157383305193,0.000373349999999999
0.15838358549,0.000373349999999999
0.15938342324,0.000373349999999999
0.160383205875,0.000373349999999999
0.161383481085,0.000373349999999999
0.16238338071,0.000373349999999999
0.163383322695,0.000373349999999999
0.16438313532,0.000373349999999999
0.165383440236,0.000373349999999999
0.16638334497,0.000373349999999999
0.167383224954,0.000373349999999999
0.168383264906,0.000373349999999999
0.169383465086,0.000373349999999999
0.170383210472,0.000373349999999999
0.171383552513,0.000373349999999999
0.172383377388,0.000373349999999999
0.173383429715,0.000373349999999999
0.174383470051,0.000373349999999999
0.175383307801,0.000373349999999999
0.176383649842,0.000373349999999999
0.17738323525,0.000373349999999999
0.178383657145,0.000373349999999999
0.179383150068,0.000373349999999999
0.180383400008,0.000373349999999999
0.181383410238,0.000373349999999999
0.182383285363,0.000373349999999999
0.183383172988,0.000373349999999999
0.18438331322,0.000373349999999999
0.18538363858,0.000373349999999999
0.186383440717,0.000373349999999999
0.187383365967,0.000373349999999999
0.188383236467,0.000373349999999999
0.189383476211,0.000373349999999999
0.190383450836,0.000373349999999999
0.191383308713,0.000373349999999999
0.192383443963,0.000373349999999999
0.193383364335,0.000373349999999999
0.19438332146,0.000373349999999999
0.195383321585,0.000373349999999999
0.196383174083,0.000373349999999999
0.197383346966,0.000373349999999999
0.198383317458,0.000373349999999999
0.199383177556,0.000373349999999999
0.200383450582,0.000373349999999999
0.201383453056,0.000373349999999999
0.202383215731,0.000373349999999999
0.203383563388,0.000373349999999999
0.204383202922,0.000373349999999999
0.205383605205,0.000373349999999999
0.206383182274,0.000373349999999999
0.207383202638,0.000373349999999999
0.208383660311,0.000373349999999999
0.209383170215,0.000373349999999999
0.210383240451,0.000373349999999999
0.211383495087,0.000373349999999999
0.212383312059,0.000373349999999999
0.213383159538,0.000373349999999999
0.214383486675,0.000373349999999999
0.2153835363,0.000373349999999999
0.216383228433,0.000373349999999999
0.217383203183,0.000373349999999999
0.218383233431,0.000373349999999999
0.2193833683,0.000373349999999999
0.220383650788,0.000373349999999999
0.221383453048,0.000373349999999999
0.222383390048,0.000373349999999999
0.223383437403,0.000373349999999999
0.224383392015,0.000373349999999999
0.22538322914,0.000373349999999999
0.226383269092,0.000373349999999999
0.227383149076,0.000373349999999999
0.22838342898,0.000373349999999999
0.2293836289,0.000373349999999999
0.230383269178,0.000373349999999999
0.231383493848,0.000373349999999999
0.232383374084,0.000373349999999999
0.233383358802,0.000373349999999999
0.234383638706,0.000373349999999999
0.23538351869,0.000373349999999999
0.236383478658,0.000373349999999999
0.237383438626,0.000373349999999999
0.238383558562,0.000373349999999999
0.239383518657,0.000373349999999999
0.240383571496,0.000373349999999999
0.241383501988,0.000373349999999999
0.242383402363,0.000373349999999999
0.243383419732,0.000373349999999999
0.24438318499,0.000373349999999999
0.245383294982,0.000373349999999999
0.246383644702,0.000373349999999999
0.247383329598,0.000373349999999999
0.248383322595,0.000373349999999999
0.249383204974,0.000373349999999999
0.250383235474,0.000373349999999999
0.251383315474,0.000373349999999999
0.252383475855,0.000373349999999999
0.25338351373,0.000373349999999999
0.254383268585,0.000373349999999999
0.255383650718,0.000373349999999999
0.256383275708,0.000373349999999999
0.25738338071,0.000373349999999999
0.258383325832,0.000373349999999999
0.259383522957,0.000373349999999999
0.260383282713,0.000373349999999999
0.261383257463,0.000373349999999999
0.262383127219,0.000373349999999999
0.263383371808,0.000373349999999999
0.264383339047,0.000373349999999999
0.265383601882,0.000373349999999999
0.266383501757,0.000373349999999999
0.267383468996,0.000373349999999999
0.268383571975,0.000373349999999999
0.269383164624,0.000373349999999999
0.270383249231,0.000373349999999999
0.271383616546,0.000373349999999999
0.272383251698,0.000373349999999999
0.273383459162,0.000373349999999999
0.274383426653,0.000373349999999999
0.275383154048,0.000373349999999999
0.276383269402,0.000373349999999999
0.277383342142,0.000373349999999999
0.278383439378,0.000373349999999999
0.279383351628,0.000373349999999999
0.280383159385,0.000373349999999999
0.281383391728,0.000373349999999999
0.282383371972,0.000373349999999999
0.283383136615,0.000373349999999999
0.28438358458,0.000373349999999999
0.28538336209,0.000373349999999999
0.286383539575,0.000373349999999999
0.287383317331,0.000373349999999999
0.288383440333,0.000373349999999999
0.289383612327,0.000373349999999999
0.290383414341,0.000373349999999999
0.291383326841,0.000373349999999999
0.292383639436,0.000373349999999999
0.293383164346,0.000373349999999999
0.294383476811,0.000373349999999999
0.295383309566,0.000373349999999999
0.296383407183,0.000373349999999999
0.297383197068,0.000373349999999999
0.298383534673,0.000373349999999999
0.29938316481,0.000373349999999999
0.30038344704,0.000373349999999999
0.301383544149,0.000373349999999999
0.302383523763,0.000373349999999999
0.303383546622,0.000373349999999999
0.304383526236,0.000373349999999999
0.305383468599,0.000373349999999999
0.306383558179,0.000373349999999999
0.307383371054,0.000373349999999999
0.308383380649,0.000373349999999999
0.309383273386,0.000373349999999999
0.310383191251,0.000373349999999999
0.311383226104,0.000373349999999999
0.312383248709,0.000373349999999999
0.313383363807,0.000373349999999999
0.314383651522,0.000373349999999999
0.315383644393,0.000373349999999999
0.316383434647,0.000373349999999999
0.317383570024,0.000373349999999999
0.318383502895,0.000373349999999999
0.319383313005,0.000373349999999999
0.320383215372,0.000373349999999999
0.321383345754,0.000373349999999999
0.322383193355,0.000373349999999999
0.323383293105,0.000373349999999999
0.324383367605,0.000373349999999999
0.325383153087,0.000373349999999999
0.326383308219,0.000373349999999999
0.327383315712,0.000373349999999999
0.328383643489,0.000373349999999999
0.329383355704,0.000373349999999999
0.330383443204,0.000373349999999999
0.331383610837,0.000373349999999999
0.332383470935,0.000373349999999999
0.33338366357,0.000373349999999999
0.334383628919,0.000373349999999999
0.335383231092,0.000373349999999999
0.336383128315,0.000373349999999999
0.33738324044,0.000373349999999999
0.338383155674,0.000373349999999999
0.339383655974,0.000373349999999999
0.340383460692,0.000373349999999999
0.341383560817,0.000373349999999999
0.34238359306,0.000373349999999999
0.34338320028,0.000373349999999999
0.344383422536,0.000373349999999999
0.345383220149,0.000373349999999999
0.346383590423,0.000373349999999999
0.347383265273,0.000373349999999999
0.34838364818,0.000373349999999999
0.349383507912,0.000373349999999999
0.35038350303,0.000373349999999999
0.351383670285,0.000373349999999999
0.352383412523,0.000373349999999999
0.353383530152,0.000373349999999999
0.354383339896,0.000373349999999999
0.355383364771,0.000373349999999999
0.356383616762,0.000373349999999999
0.357383178797,0.000373349999999999
0.358383491392,0.000373349999999999
0.359383416892,0.000373349999999999
0.360383552269,0.000373349999999999
0.361383405259,0.000373349999999999
0.36238314786,0.000373349999999999
0.36338330274,0.000373349999999999
0.364383445119,0.000373349999999999
0.365383255229,0.000373349999999999
0.366383318229,0.000373349999999999
0.36738327108,0.000373349999999999
0.36838334144,0.000373349999999999
0.369383288773,0.000373349999999999
0.370383303745,0.000373349999999999
0.371383478495,0.000373349999999999
0.372383228315,0.000373349999999999
0.373383366065,0.000373349999999999
0.374383368662,0.000373349999999999
0.375383143832,0.000373349999999999
0.376383343832,0.000373349999999999
0.377383543832,0.000373349999999999
0.378383503418,0.000373349999999999
0.379383345987,0.000373349999999999
0.380383440849,0.000373349999999999
0.381383123033,0.000373349999999999
0.382383420936,0.000373349999999999
0.383383115852,0.000373349999999999
0.38438321059,0.000373349999999999
0.385383280826,0.000373349999999999
0.386383135286,0.000373349999999999
0.387383260286,0.000373349999999999
0.388383225389,0.000373349999999999
0.389383362764,0.000373349999999999
0.390383487639,0.000373349999999999
0.391383520254,0.000373349999999999
0.392383245084,0.000373349999999999
0.393383517856,0.000373349999999999
0.394383255781,0.000373349999999999
0.39538336339,0.000373349999999999
0.39638356339,0.000373349999999999
0.39738336295,0.000373349999999999
0.398383205398,0.000373349999999999
0.399383527543,0.000373349999999999
0.400383572285,0.000373349999999999
0.401383512515,0.000373349999999999
0.402383477495,0.000373349999999999
0.403383202445,0.000373349999999999
0.404383567475,0.000373349999999999
0.405383452445,0.000373349999999999
0.406383417671,0.000373349999999999
0.40738324726,0.000373349999999999
0.408383520286,0.000373349999999999
0.409383202946,0.000373349999999999
0.410383630491,0.000373349999999999
0.411383497689,0.000373349999999999
0.412383419662,0.000373349999999999
0.413383292257,0.000373349999999999
0.414383257606,0.000373349999999999
0.415383660017,0.000373349999999999
0.416383569737,0.000373349999999999
0.417383134667,0.000373349999999999
0.418383179533,0.000373349999999999
0.419383292408,0.000373349999999999
0.420383282261,0.000373349999999999
0.421383580291,0.000373349999999999
0.422383367836,0.000373349999999999
0.423383167756,0.000373349999999999
0.424383127708,0.000373349999999999
0.425383487486,0.000373349999999999
0.426383422688,0.000373349999999999
0.42738338264,0.000373349999999999
0.428383342592,0.000373349999999999
0.429383462576,0.000373349999999999
0.430383262496,0.000373349999999999
0.431383302464,0.000373349999999999
0.432383182279,0.000373349999999999
0.433383369779,0.000373349999999999
0.434383556904,0.000373349999999999
0.435383226475,0.000373349999999999
0.436383498866,0.000373349999999999
0.437383518734,0.000373349999999999
0.438383366457,0.000373349999999999
0.439383158921,0.000373349999999999
0.440383191288,0.000373349999999999
0.441383450796,0.000373349999999999
0.442383340911,0.000373349999999999
0.44338348392,0.000373349999999999
0.444383436156,0.000373349999999999
0.445383443401,0.000373349999999999
0.446383585906,0.000373349999999999
0.447383408757,0.000373349999999999
0.448383188241,0.000373349999999999
0.449383478253,0.000373349999999999
0.450383208358,0.000373349999999999
0.451383590491,0.000373349999999999
0.452383375363,0.000373349999999999
0.45338346799,0.000373349999999999
0.45438333274,0.000373349999999999
0.455383492994,0.000373349999999999
0.456383278476,0.000373349999999999
0.457383193341,0.000373349999999999
0.458383655736,0.000373349999999999
0.459383385841,0.000373349999999999
0.460383128321,0.000373349999999999
0.461383351085,0.000373349999999999
0.46238319893,0.000373349999999999
0.463383404066,0.000373349999999999
0.464383221401,0.000373349999999999
0.465383666699,0.000373349999999999
0.466383416639,0.000373349999999999
0.467383646777,0.000373349999999999
0.468383168939,0.000373349999999999
0.469383466334,0.000373349999999999
0.470383271415,0.000373349999999999
0.471383409165,0.000373349999999999
0.4723831716,0.000373349999999999
0.473383574139,0.000373349999999999
0.474383336214,0.000373349999999999
0.475383461089,0.000373349999999999
0.476383653094,0.000373349999999999
0.477383555707,0.000373349999999999
0.478383310562,0.000373349999999999
0.479383292685,0.000373349999999999
0.480383397939,0.000373349999999999
0.481383288054,0.000373349999999999
0.482383510437,0.000373349999999999
0.483383399937,0.000373349999999999
0.484383560064,0.000373349999999999
0.485383652691,0.000373349999999999
0.486383277681,0.000373349999999999
0.487383142185,0.000373349999999999
0.488383436661,0.000373349999999999
0.489383201304,0.000373349999999999
0.490383328393,0.000373349999999999
0.491383178643,0.000373349999999999
0.492383533845,0.000373349999999999
0.493383513963,0.000373349999999999
0.494383186606,0.000373349999999999
0.495383591308,0.000373349999999999
0.496383411316,0.000373349999999999
0.4973836318,0.000373349999999999
0.498383262058,0.000373349999999999
0.499383316552,0.000373349999999999


==> data/SoP_TransactionalAndTimesynchronous/latency_realtimeflow2_node2_to_node3.csv <==
0.238257853459,0.0002479
0.239258123314,0.0002479
0.240257980943,0.0002479
0.241257770582,0.0002479
0.242258163564,0.0002479
0.243258046191,0.0002479
0.244258020941,0.0002479
0.245257730465,0.0002479
0.246257710835,0.0002479
0.24725804792,0.0002479
0.248257868176,0.0002479
0.24925771343,0.0002479
0.25025790329,0.0002479
0.25125784079,0.0002479
0.252258178395,0.0002479
0.25325812852,0.0002479
0.254257851151,0.0002479
0.255257826526,0.0002479
0.256257838651,0.0002479
0.257258053389,0.0002479
0.258257763523,0.0002479
0.259258125618,0.0002479
0.260257730884,0.0002479
0.261258000997,0.0002479
0.262258203744,0.0002479
0.263258031246,0.0002479
0.264258098367,0.0002479
0.265258127859,0.0002479
0.266257867383,0.0002479
0.267257797119,0.0002479
0.268257782091,0.0002479
0.269257766936,0.0002479
0.270257979621,0.0002479
0.271257816746,0.0002479
0.272258177162,0.0002479
0.27325810715,0.0002479
0.27425803739,0.0002479
0.275257672542,0.0002479
0.276258040119,0.0002479
0.277258099849,0.0002479
0.278257734635,0.0002479
0.279257905103,0.0002479
0.280257885473,0.0002479
0.281257983344,0.0002479
0.28225771835,0.0002479
0.283258013084,0.0002479
0.284258123457,0.0002479
0.285258110832,0.0002479
0.286257845838,0.0002479
0.287258061088,0.0002479
0.288257901457,0.0002479
0.28925817935,0.0002479
0.290257694308,0.0002479
0.291257929447,0.0002479
0.292258176707,0.0002479
0.293257999192,0.0002479
0.294257741551,0.0002479
0.295258111567,0.0002479
0.296258081811,0.0002479
0.297258156311,0.0002479
0.298258101433,0.0002479
0.299257979419,0.0002479
0.300257826898,0.0002479
0.301257834763,0.0002479
0.302257719611,0.0002479
0.303258071754,0.0002479
0.30425806712,0.0002479
0.305258019602,0.0002479
0.306258132352,0.0002479
0.30725810983,0.0002479
0.308257687489,0.0002479
0.309258170041,0.0002479
0.310257772332,0.0002479
0.31125768193,0.0002479
0.312257794305,0.0002479
0.313258054067,0.0002479
0.314257969301,0.0002479
0.315258149309,0.0002479
0.316257849029,0.0002479
0.317257843899,0.0002479
0.318257906524,0.0002479
0.31925774114,0.0002479
0.320257858643,0.0002479
0.321258216155,0.0002479
0.322258094018,0.0002479
0.32325808864,0.0002479
0.32425780637,0.0002479
0.325258109013,0.0002479
0.326258023878,0.0002479
0.327257765874,0.0002479
0.328257777999,0.0002479
0.329258072991,0.0002479
0.330257967621,0.0002479
0.331257985368,0.0002479
0.332258187603,0.0002479
0.333258125603,0.0002479
0.334258112728,0.0002479
0.335257822496,0.0002479
0.336258067601,0.0002479
0.337257764994,0.0002479
0.33825777024,0.0002479
0.339258200085,0.0002479
0.340257817363,0.0002479
0.34125796933,0.0002479
0.342258072053,0.0002479
0.343258199654,0.0002479
0.344258099779,0.0002479
0.345257692065,0.0002479
0.34625797913,0.0002479
0.3472576694,0.0002479
0.348258184719,0.0002479
0.349258016854,0.0002479
0.350257731874,0.0002479
0.351257766854,0.0002479
0.352257722096,0.0002479
0.353257782207,0.0002479
0.354257774574,0.0002479
0.355257674449,0.0002479
0.356258201478,0.0002479
0.357257971738,0.0002479
0.358258086196,0.0002479
0.359258071422,0.0002479
0.360258081144,0.0002479
0.361257826654,0.0002479
0.362257861888,0.0002479
0.363258001352,0.0002479
0.36425769113,0.0002479
0.365257835816,0.0002479
0.366258035736,0.0002479
0.367258155672,0.0002479
0.368258035656,0.0002479
0.369257995624,0.0002479
0.370257955592,0.0002479
0.371257755592,0.0002479
0.372257875786,0.0002479
0.373258100586,0.0002479
0.374257993197,0.0002479
0.375257977915,0.0002479
0.376258017867,0.0002479
0.37725813819,0.0002479
0.378257815839,0.0002479
0.379257905803,0.0002479
0.380257755678,0.0002479
0.381257912868,0.0002479
0.382258125163,0.0002479
0.383257765564,0.0002479
0.384258163369,0.0002479
0.385258198222,0.0002479
0.386257980857,0.0002479
0.387257936351,0.0002479
0.388257861351,0.0002479
0.389257706233,0.0002479
0.390258098691,0.0002479
0.391257771456,0.0002479
0.392257788573,0.0002479
0.393257848811,0.0002479
0.394258174041,0.0002479
0.395258044169,0.0002479
0.396258086414,0.0002479
0.397257943795,0.0002479
0.398257869295,0.0002479
0.399257764421,0.0002479
0.400257751421,0.0002479
0.401258009288,0.0002479
0.402257904662,0.0002479
0.403258077545,0.0002479
0.404257887411,0.0002479
0.405257844908,0.0002479
0.406258202291,0.0002479
0.407257907041,0.0002479
0.408258066787,0.0002479
0.409258041662,0.0002479
0.410258004037,0.0002479
0.411257953912,0.0002479
0.412258131653,0.0002479
0.413257773681,0.0002479
0.414257685681,0.0002479
0.415257868524,0.0002479
0.416257688284,0.0002479
0.417257803254,0.0002479
0.418258158194,0.0002479
0.41925779359,0.0002479
0.42025802632,0.0002479
0.421258123302,0.0002479
0.422258090289,0.0002479
0.423257927914,0.0002479
0.424257857776,0.0002479
0.425257854869,0.0002479
0.426258054789,0.0002479
0.427258094741,0.0002479
0.428257815129,0.0002479
0.429257812349,0.0002479
0.430258104759,0.0002479
0.431257677182,0.0002479
0.43225803707,0.0002479
0.433257757086,0.0002479
0.43425787728,0.0002479
0.435258022611,0.0002479
0.436258044962,0.0002479
0.437257814974,0.0002479
0.438257744584,0.0002479
0.439257957009,0.0002479
0.4402576894,0.0002479
0.441258209256,0.0002479
0.442258169224,0.0002479
0.443257809256,0.0002479
0.444257849208,0.0002479
0.445258129505,0.0002479
0.446258127106,0.0002479
0.447257896622,0.0002479
0.448257936958,0.0002479
0.449257854697,0.0002479
0.450257877429,0.0002479
0.451258084377,0.0002479
0.452257842014,0.0002479
0.453257772128,0.0002479
0.454257714869,0.0002479
0.455258001934,0.0002479
0.456257771574,0.0002479
0.457257744298,0.0002479
0.458258061982,0.0002479
0.459258004471,0.0002479
0.460258026695,0.0002479
0.46125770459,0.0002479
0.46225797928,0.0002479
0.463257749044,0.0002479
0.464257973714,0.0002479
0.465258013666,0.0002479
0.466258053618,0.0002479
0.467257694019,0.0002479
0.468257931714,0.0002479
0.469258034693,0.0002479
0.470257706726,0.0002479
0.471258209537,0.0002479
0.472258189655,0.0002479
0.473257942292,0.0002479
0.474258187139,0.0002479
0.475257939653,0.0002479
0.47625793265,0.0002479
0.47725789515,0.0002479
0.478257777653,0.0002479
0.479257660528,0.0002479
0.480257660403,0.0002479
0.481257807901,0.0002479
0.482257794901,0.0002479
0.48325781227,0.0002479
0.48425789675,0.0002479
0.485257691512,0.0002479
0.486258101296,0.0002479
0.487257698469,0.0002479
0.488258058357,0.0002479
0.489257858357,0.0002479
0.490257898565,0.0002479
0.491258203219,0.0002479
0.492258003469,0.0002479
0.493257988695,0.0002479
0.494257838695,0.0002479
0.495257688945,0.0002479
0.496257724179,0.0002479
0.497257944405,0.0002479
0.498258029647,0.0002479
0.499258059769,0.0002479


==> data/SoP_TransactionalAndTimesynchronous/latency_realtimeflow3_node4_to_node3.csv <==
0.34450848994,0.000373349999999999
0.3455082949,0.000373349999999999
0.346508504977,0.000373349999999999
0.347508592525,0.000373349999999999
0.348508547422,0.000373349999999999
0.349508704858,0.000373349999999999
0.350508584773,0.000373349999999999
0.351508428882,0.000373349999999999
0.352508326314,0.000373349999999999
0.35350835469,0.000373349999999999
0.354508397938,0.000373349999999999
0.355508556248,0.000373349999999999
0.356508698676,0.000373349999999999
0.357508655428,0.000373349999999999
0.358508330376,0.000373349999999999
0.35950837794,0.000373349999999999
0.360508621322,0.000373349999999999
0.361508641258,0.000373349999999999
0.362508392131,0.000373349999999999
0.363508166313,0.000373349999999999
0.364508344557,0.000373349999999999
0.365508324621,0.000373349999999999
0.366508657125,0.000373349999999999
0.367508511309,0.000373349999999999
0.368508296303,0.000373349999999999
0.369508566382,0.000373349999999999
0.370508542129,0.000373349999999999
0.371508471254,0.000373349999999999
0.372508302128,0.000373349999999999
0.373508554631,0.000373349999999999
0.374508492191,0.000373349999999999
0.375508465561,0.000373349999999999
0.376508378863,0.000373349999999999
0.37750835461,0.000373349999999999
0.37850869219,0.000373349999999999
0.379508185524,0.000373349999999999
0.380508665633,0.000373349999999999
0.381508459781,0.000373349999999999
0.382508269793,0.000373349999999999
0.383508192254,0.000373349999999999
0.384508679882,0.000373349999999999
0.385508318089,0.000373349999999999
0.386508340501,0.000373349999999999
0.387508332163,0.000373349999999999
0.38850856792,0.000373349999999999
0.389508523774,0.000373349999999999
0.390508576202,0.000373349999999999
0.391508431123,0.000373349999999999
0.392508651943,0.000373349999999999
0.393508623626,0.000373349999999999
0.394508362738,0.000373349999999999
0.395508636865,0.000373349999999999
0.396508331045,0.000373349999999999
0.397508512669,0.000373349999999999
0.398508196037,0.000373349999999999
0.399508541045,0.000373349999999999
0.400508559293,0.000373349999999999
0.401508210933,0.000373349999999999
0.402508322615,0.000373349999999999
0.403508683407,0.000373349999999999
0.404508388364,0.000373349999999999
0.405508217497,0.000373349999999999
0.406508508338,0.000373349999999999
0.407508499142,0.000373349999999999
0.40850848589,0.000373349999999999
0.409508514197,0.000373349999999999
0.410508455073,0.000373349999999999
0.411508330828,0.000373349999999999
0.412508318254,0.000373349999999999
0.413508436606,0.000373349999999999
0.414508418287,0.000373349999999999
0.415508497533,0.000373349999999999
0.416508545097,0.000373349999999999
0.417508623408,0.000373349999999999
0.418508527535,0.000373349999999999
0.419508406664,0.000373349999999999
0.420508340788,0.000373349999999999
0.421508248224,0.000373349999999999
0.422508438108,0.000373349999999999
0.423508512187,0.000373349999999999
0.424508243015,0.000373349999999999
0.425508282967,0.000373349999999999
0.426508402903,0.000373349999999999
0.427508287954,0.000373349999999999
0.428508605376,0.000373349999999999
0.429508206285,0.000373349999999999
0.430508390433,0.000373349999999999
0.431508262057,0.000373349999999999
0.43250851369,0.000373349999999999
0.433508297888,0.000373349999999999
0.434508177952,0.000373349999999999
0.435508253818,0.000373349999999999
0.436508518066,0.000373349999999999
0.43750818557,0.000373349999999999
0.438508248002,0.000373349999999999
0.439508524754,0.000373349999999999
0.440508279699,0.000373349999999999
0.441508400503,0.000373349999999999
0.442508435566,0.000373349999999999
0.443508504754,0.000373349999999999
0.444508429815,0.000373349999999999
0.445508634081,0.000373349999999999
0.4465086382,0.000373349999999999
0.447508537318,0.000373349999999999
0.448508499876,0.000373349999999999
0.449508576564,0.000373349999999999
0.450508587431,0.000373349999999999
0.451508539913,0.000373349999999999
0.452508497453,0.000373349999999999
0.453508484057,0.000373349999999999
0.454508529047,0.000373349999999999
0.455508414017,0.000373349999999999
0.456508382369,0.000373349999999999
0.457508447296,0.000373349999999999
0.458508558108,0.000373349999999999
0.459508573039,0.000373349999999999
0.460508555534,0.000373349999999999
0.461508532968,0.000373349999999999
0.462508161324,0.000373349999999999
0.463508451336,0.000373349999999999
0.464508496272,0.000373349999999999
0.465508668774,0.000373349999999999
0.466508359586,0.000373349999999999
0.467508366338,0.000373349999999999
0.468508581416,0.000373349999999999
0.469508432265,0.000373349999999999
0.470508458008,0.000373349999999999
0.471508523884,0.000373349999999999
0.472508604632,0.000373349999999999
0.47350848044,0.000373349999999999
0.474508585442,0.000373349999999999
0.475508533814,0.000373349999999999
0.476508658751,0.000373349999999999
0.477508511249,0.000373349999999999
0.478508607128,0.000373349999999999
0.479508247979,0.000373349999999999
0.480508548803,0.000373349999999999
0.481508352051,0.000373349999999999
0.482508353739,0.000373349999999999
0.483508611315,0.000373349999999999
0.484508266344,0.000373349999999999
0.485508587101,0.000373349999999999
0.486508217854,0.000373349999999999
0.487508607042,0.000373349999999999
0.488508685353,0.000373349999999999
0.489508267809,0.000373349999999999
0.490508217809,0.000373349999999999
0.491508247805,0.000373349999999999
0.492508604557,0.000373349999999999
0.493508281189,0.000373349999999999
0.49450849111,0.000373349999999999
0.495508425234,0.000373349999999999
0.496508656014,0.000373349999999999
0.497508399402,0.000373349999999999
0.498508402707,0.000373349999999999
0.499508560259,0.000373349999999999

